Fully chaotic conservative models for some torus homeomorphisms

We study homotopic-to-the-identity torus homeomorphisms, whose rotation set has nonempty interior. We prove that any such map is monotonically semiconjugate to a homeomorphism that preserves the Lebesgue measure, and that has the same rotation set. Furthermore, the dynamics of the quotient map has several interesting chaotic traits: for instance, it is topologically mixing, has a dense set of periodic points and is continuum-wise expansive. In particular, this shows that a convex compact set of $\mathbb{R}^2$ with nonempty interior is the rotation set of the lift of a homeomorphism of $\mathbb{T}^2$ if and only if it is the rotation set of the lift of a conservative homeomorphism.

==> Figures/InductiveAnchoring.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'InductiveAnchoring.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{552.75581901bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.23483108)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{InductiveAnchoring.pdf}}%
    \put(0.51386172,0.4776185){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\huge{\tilde{\pi}}$\end{tabular}}}}%
    \put(0.84618098,0.32483605){\color[rgb]{0.78431373,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\partial_{\text{B}}\widehat{A}^{\rightarrow}$\end{tabular}}}}%
    \put(0.06188885,0.13318587){\color[rgb]{0.78431373,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\widehat{A}^{\rightarrow}$\end{tabular}}}}%
    \put(0.84345615,0.04633713){\color[rgb]{0.78431373,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\partial_{\text{T}}\widehat{A}^{\rightarrow}$\end{tabular}}}}%
    \put(0.45508986,-0.01845311){\color[rgb]{0.23529412,0,0.78431373}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\widehat{A}^{\downarrow}_k$\end{tabular}}}}%
    \put(0.20151263,-0.01845107){\color[rgb]{0.23529412,0,0.78431373}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\widehat{A}^{\downarrow}_{k-1}$\end{tabular}}}}%
    \put(0.71074254,-0.01845514){\color[rgb]{0.23529412,0,0.78431373}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\widehat{A}^{\downarrow}_{k+1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{InductiveAnchoring.pdf}}%
    \put(0.07275272,0.88867183){\color[rgb]{0.78431373,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{A}^{\rightarrow}$\end{tabular}}}}%
    \put(0.80312693,0.72983983){\color[rgb]{0.23529412,0,0.78431373}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{A}^{\downarrow}_{k+1}$\end{tabular}}}}%
    \put(0.48924717,0.70181303){\color[rgb]{0.23529412,0,0.78431373}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{A}^{\downarrow}_k$\end{tabular}}}}%
    \put(0.14421626,0.7342398){\color[rgb]{0.23529412,0,0.78431373}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{A}^{\downarrow}_{k-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{InductiveAnchoring.pdf}}%
  \end{picture}%
\endgroup%

